A Predictive Operation Controller for an Electro-Thermal Microgrid Utilizing Variable Flow Temperatures

We propose an optimal operation control strategy for an electro-thermal microgrid. Compared to existing work, our approach increases flexibility by operating the thermal network with variable flow temperatures and in that way explicitly exploits its inherent storage capacities. To this end, the microgrid is represented by a multi-layer network composed of an electrical and a thermal layer. We show that the system behavior can be represented by a discrete-time state model derived from DC power flow approximations and 1d incompressible Euler equations. Both layers are interconnected via heat pumps. By combining this model with desired operating objectives and constraints, we obtain a constrained convex optimization problem. This is used to derive a model predictive control scheme for the optimal operation of electro-thermal microgrids. The performance of the proposed operation control algorithm is demonstrated in a numerical case study.

==> figures/results230320_1.csv <==
time,T_e1,d_ed,d_er,u_eph,u_es,u_et,x_e,Q_d
1,99,0.122985683984258,0.476264804862691,-1.5522042910258e-16,-0.598295871731497,0.245016750853064,2.5,0.272884679935736
2,98.0055073282994,0.149530276813999,0.56065231563598,0.282635194531427,-0.37350359514363,0.245016750853077,2.64957396793287,0.316828569462999
3,96.2659917725795,0.118714590399878,0.520015668660446,1,0.35368216980749,0.245016751931942,2.74294986671878,0.428093775323074
4,93.9763615867699,0.0838908274466502,0.512138625014202,1,0.32673545165178,0.245016750780669,2.65452932426691,0.315497366505047
5,91.9653635561545,0.0993077028997178,0.436052595045585,1,0.418238358644427,0.245016749209707,2.57284546135396,0.177687228762604
6,90.6206817992407,0.062186764766487,0.412166760511009,1,0.405003253630093,0.245016750625385,2.46828587169286,0.299646038218339
7,90.0100678692877,0.142389075514587,0.533753528131173,0.681767735464701,0.0453865319806144,0.2450167508675,2.36703505828533,0.40016172459582
8,90,0.053560658794975,0.510167160560352,4.23548336451252e-07,-0.701622829082133,0.245016750865093,2.35568842529018,0.392278114011183
9,90.1240118926028,0.136708782268331,0.505925751915381,0.859621106266239,0.24538738574439,0.2450167508748,2.53109413256071,0.291452650434211
10,90,0.0903053396031991,0.54979985544563,0.286361023139436,-0.418150243602318,0.245016750899323,2.46974728612462,0.175738682000536
11,90,0.112134905641061,0.495193328326181,0.401832909653145,-0.226242263921434,0.24501675088946,2.5742848470252,0.439259071925366
12,90.0000001414322,0.110187066101181,0.533031747841456,0.336762703558334,-0.331098729097376,0.245016750915435,2.63084541300555,0.400862542278523
13,90,0.171174518135984,0.561021995010192,0.315974829686346,-0.318889398106943,0.245016750919082,2.7136200952799,0.703244421036217
14,90.0000002389156,0.196167034107902,0.491635065564313,0.296558513050843,-0.243926269342137,0.245016750936568,2.79334244480664,0.603478205365357
15,90,0.204660299837544,0.577475523278645,0.286083556854694,-0.331748417518488,0.245016750932083,2.85432401214217,0.635694009808281
16,90.0000003487417,0.248577008499641,0.58012925811367,0.280911663478911,-0.295657337065639,0.24501675093052,2.93726111652179,0.51869879021279
17,90.0000000738936,0.518175323983738,0.44321606056275,0.278769805012533,0.108712317468235,0.245016750965287,3.0111754507882,1.60772056524992
18,90,0.522698618506838,0.475656314797071,0.284807293518237,0.0868328462539497,0.245016750974054,2.98399737142114,1.44890236415497
19,90.000000033683,0.509808511593908,0.502655178840959,0.301836136937897,0.0639727187988581,0.245016750891988,2.96228915985765,1.47746728114603
20,90,0.527000906533912,0.424977707552781,0.326682898059922,0.183689346065953,0.245016750975099,2.94629598015794,1.40429545898856
21,90.000000131023,0.981656589202215,0.474158331328081,0.355139320072852,0.617620826960045,0.24501675098694,2.90037364364145,2.96781174543746
22,90.0000000054671,1.01355012345549,0.478487418584072,0.394032009569737,0.68407796342193,0.245016751019222,2.74596843690144,2.93077052672813
23,90,1.03073367491703,0.533251809330857,0.447874025283809,0.700339139842919,0.245016751027058,2.57494894604596,2.92686935271962
24,90.0000000794774,1.03794280212598,0.494556013242225,0.511846806164701,0.810216906758144,0.245016688290313,2.39986416108523,2.96422256827202
25,90,0.984826700951393,0.605993521363257,0.580070068696943,0.713845667909122,0.245057580375957,2.19730993439569,3.07558008626411
26,90.0000003567893,1.01879262692051,0.636975619650902,0.648368800441756,0.784907961520366,0.245277846191,2.01884851741841,3.10655213149522
27,90,1.04297224561618,0.572117832496331,0.714076423226456,0.939441727192421,0.245489109153886,1.82262152703832,3.0043162779711
28,90.0000001025213,0.985004135495425,0.630954640771376,0.774164364738837,0.883040270964271,0.245173588498615,1.58776109524022,3.03456724566793
29,90,0.765110178259765,0.564423011164364,0.827642162215279,0.783979303236315,0.244350026074364,1.36700102749915,2.53570747639842
30,90,0.839867026963434,0.607476389319773,0.869501037132947,0.858397444914131,0.2434942298626,1.17100620169007,2.54003893867987
31,89.9999999999995,0.815763994279557,0.588376116822885,0.902146208118378,0.886898058247813,0.242636027327238,0.956406840461536,2.36064523609945
32,90.0000000022215,0.828836970666954,0.615060438552687,0.914852321597667,0.887011454553478,0.241617399159687,0.734682325899583,2.45716823401505
33,90.0000000000004,0.540879424460557,0.704716426708275,0.940862139774283,0.536685115490654,0.240340022035913,0.512929462261213,1.59369043542296
34,90,0.524738280784493,0.688291129733262,0.89407434463707,0.491756987316346,0.238764508371955,0.37875818338855,1.42024388676423
35,90,0.529297544814642,0.66527516222176,1,0.625004152146612,0.23901823044627,0.255818936559463,1.46676695912371
36,90.0000000272039,0.488394604196347,0.672682773502773,0.822579507857595,0.398271594091241,0.240019744459928,0.0995678985228103,1.4340084721672
37,90.0401155483664,0.260815126454552,0.881476801366065,0.848449111853879,-4.15809939371313e-33,0.227787436942367,0,0.871780073960035
38,90.0498369070323,0.278358812565576,0.860887611738428,0.784967005066153,-1.07535503283204e-33,0.202438205893301,1.03952484842828e-33,0.833160344827493
39,90.0325716504166,0.263477948166324,0.884949694635921,0.793090693178163,-1.19635844480641e-27,0.171618946708567,1.30836360663629e-33,0.777362994561069
40,90,0.26617512345568,0.887340716398191,0.781393112704092,-0.00657357636924323,0.166801096130824,2.9909091956521e-28,1.01187650492973
41,90,0.248043259743457,1.27879181097369,0.550092511467475,-0.649142151905332,0.168486112142571,0.00164339409231081,0.521995168567571
42,90.0262479880534,0.216875744132987,1.3437159981707,0.709753041554944,-0.586117488852081,0.169030276369315,0.163928932068644,0.72340769863215
43,90,0.244374659793223,1.34830696805477,0.553797688526081,-0.71860663104648,0.168472011311011,0.310458304281664,0.545186264701008
44,90.0000012187872,0.182735448471885,1.34148303167682,0.546862158345004,-0.780357436199594,0.168472011339666,0.490109962043284,0.477266688001076
45,90,0.226191928777258,1.37658671239611,0.501821644950341,-0.817045150007891,0.168472011339385,0.685199321093183,0.703745790088724
46,90.000002412086,0.202506532331539,1.35698641503413,0.468696855501995,-0.854255038541633,0.168472011341036,0.889460608595155,0.468231582575397
47,90,0.244491656956446,1.38363876272091,0.438133610242722,-0.869485506861282,0.16847201133954,1.10302436823056,0.467546387671967
48,90.0000000841721,0.165951910772967,1.43843812635675,0.410830771692482,-1.03012745526987,0.168472011378574,1.32039574494588,0.619056784524048
49,90.0000000905639,0.190012504162259,1.45081196557294,0.38725608663604,-1.04201538613816,0.168472011363522,1.57792760876335,0.676229094954074
50,90.0000001267751,0.222054684718085,1.46473602000459,0.368497069090897,-1.04265627769053,0.168472011494925,1.83843145529789,0.728563328662422
51,90,0.153495650012983,1.47884755332969,0.354803462418274,-1.13902045239433,0.168472011495893,2.09909552472053,0.493876664683967
52,90.00000012582,0.241226611607357,1.46326532805878,0.343984065284954,-1.04652668259537,0.168472031428903,2.38385063781911,0.571578354355092
53,90,0.345310093129168,1.55410108719684,0.334741528484463,-1.04252147780592,0.168472012222717,2.64548230846795,0.877258648472393
54,90.0000000561084,0.288237499457493,1.64021458403641,0.328238154404415,-1.19221093824638,0.16847200807188,2.90611267791943,0.944403158347368
55,90.0000000561778,0.253149488436252,1.64649890632414,0.328031400209909,-1.23379000751176,0.168471989833775,3.20416541248103,0.790612049105151
56,90,0.337366743318423,1.5924293979029,0.327425319721072,-1.09610932467144,0.168471989808029,3.51261291435897,1.02967946685259
57,90.0000000103326,0.51285954464391,1.56543644518228,0.340019288140811,-0.881029680881879,0.168472068484321,3.78664024552683,1.58968257565915
58,90,0.522633292385631,1.64894223230717,0.330915670825226,-0.963865650803457,0.168472381707141,4.0068976657473,1.37751493497557
59,90,0.537087807722878,1.61985883490737,0.405172990704524,-0.846070418197918,0.168472381717954,4.24786407844816,1.59221663729543
60,90.0000000413821,0.511401333285538,1.61842339123226,0.274645334801211,-1.00084750434786,0.168470781202344,4.45938168299764,1.61065813186163
61,90.0000000000143,0.81868067081902,1.48963999649515,0.717632330174331,-0.121797174937885,0.168470179436091,4.7095935590846,2.31748591559761
62,90,0.764538138215104,1.54908849058211,1.5522042910258e-16,-0.953020531634595,0.168470179267589,4.74004285281908,2.33590301335654
63,90.0854004656915,0.770684546570068,1.5409935919983,0.851971167606746,-0.0868080570891015,0.168470179267618,4.97829798572772,2.40928451243198
64,90,0.787626007058414,1.46461252091596,0.845848613255405,0,0.168862099397854,5,2.44283289784311
65,90.1465194035006,0.994788119062974,1.39341927215499,0.568025427620888,0,0.169394274528876,5,3.10947296316463
66,90.5612850820588,1.02635685326638,1.3907503608031,0.534336636449335,0,0.169943128912622,5,3.11636412403794
67,90.9372353838661,1.02627708320999,1.4439616167914,0.588164921993251,0,0.170480388411848,5,3.00521064372053
68,91.0964684441081,1.01942140383593,1.38937523804209,0.540915199187112,0,0.170961364980952,5,2.87222963185463
69,91.0106983125945,1.02763593750647,1.32988481913317,0.597797204426729,0.124222605179626,0.171325717620407,5,3.08215434727376
70,90.6772340492657,1.0339063392723,1.25026890886592,0.999999889477665,0.612311602865081,0.171325717018954,4.96894434870509,3.12315921101822
71,90.2447755700919,0.960954074143671,1.30211812599074,0.999999999647228,0.487510230046101,0.171325717754061,4.81586644798882,2.99787849407253
72,90.018038140424,0.972384861785042,1.32113882167392,0.807825594315948,0.287745916915867,0.171325717511205,4.6939888904773,3.05971025377563
73,90,0.96205561691508,0.872220402103194,0.914239184742962,0.83274868208801,0.171325717466838,4.62205241124833,2.91751220886418
74,90.0017144944765,0.969949739630214,0.878873825250819,0.999996994590082,0.919747191016928,0.171325717952549,4.41386524072633,3.14778758699161
75,90.000002237368,1.04165927159846,0.930356379236164,1,0.939977176277836,0.171325716084458,4.1839284429721,3.07465918833853
76,90.0306698086086,1.03370040898381,0.939439214714892,1,0.922935462677459,0.171325731591455,3.94893414890264,2.95043628111192
77,90.0812050532605,0.747382773973317,0.73116143426033,1,0.844895622234442,0.171325717478545,3.71820028323327,2.19118252352356
78,90.1213484788307,0.717758696683306,0.715857502111862,1,0.830575450839919,0.171325743731525,3.50697637767466,1.95191451062105
79,90.1288681675098,0.72953032931105,0.748724383446597,1,0.809480228692888,0.171325717171564,3.29933251496468,2.02314534533494
80,90.0998523558407,0.697260131503433,0.717324511103841,1,0.808609903194638,0.171325717204953,3.09696245779146,2.15145974261188
81,90.0498310459644,0.546608793512953,0.570228068846275,1,0.805055007459585,0.171325717207094,2.8948099819928,1.48763530836781
82,90.0065240949885,0.53424354662358,0.564456800372968,0.999999051762053,0.798460080805547,0.171325717207118,2.69354623012791,1.50649582493184
83,90,0.489611933029927,0.570123097478346,0.82501889532928,0.573182013673782,0.171325717207079,2.49393120992652,1.58496905373071
84,90.019064575636,0.492079326559006,0.559911105347872,0.940648926404127,0.7014914302387,0.17132571737656,2.35063570650807,1.41194943710236
85,90,0.195964863419302,0.512331530194241,0.819958796585883,0.33226641260105,0.171325717209894,2.1752628489484,0.558535709682679
86,90,0.154379410119515,0.517960959347705,0.80151367411175,0.266606407679074,0.171325717204486,2.09219624579814,0.520628855682029
87,90.0000000958737,0.186910802572412,0.481984089756108,0.746194249994882,0.279795245592039,0.171325717219148,2.02554464387837,0.528057356723085
88,90,0.189989147206559,0.468231380206102,0.692054833116917,0.242486882899994,0.171325717217378,1.95559583248036,0.711850688951145
89,90.0000004613979,0.145204870885976,0.541321606464737,0.637379731503485,0.0699372787100228,0.171325717214701,1.89497411175536,0.244792410438251
90,90.0000000696234,0.127433842533292,0.4616409018306,0.584310387118101,0.0787776104520052,0.171325717368787,1.87748979207785,0.225815083422048
91,90,0.114173761380086,0.547473747409753,0.532023844202152,-0.0725141432453201,0.171238001417804,1.85779538946485,0.342574597397872
92,90.0000000175077,0.0764056687789836,0.470676540077205,0.482638085501725,-0.0827849796178508,0.171152193821354,1.87592392527618,0.392815285141643
93,90,0.0972017371309052,0.541637519595424,0.438443580547581,-0.177081296330097,0.171089094413158,1.89662017018064,0.277683739506863
94,90.0000002212525,0.079036817535454,0.516907766229406,0.399630120254875,-0.209282446612715,0.171041618173638,1.94089049426317,0.371295120486945
95,90.0000000089075,0.100436243890842,0.472452515119135,0.366218623532629,-0.176810568158321,0.171012920462657,1.99321110591635,0.332480780615817
96,90,0.0705932611639919,0.465112758702864,0.338060140203268,-0.227461210901802,0.171001853566198,2.03741374795593,0.353687430543869
97,90.0000000701682,0.122985683984258,0.476264804862691,0.314621797064236,-0.209658737967761,0.171001414153565,2.09427905068138,0.272884679935736
98,90,0.149530276813999,0.56065231563598,0.294861631390177,-0.287261821589227,0.171001414157424,2.14669373517332,0.316828569462999
99,90.0000002889298,0.118714590399878,0.520015668660446,0.278087395672886,-0.29421509676769,0.171001414180008,2.21850919057062,0.428093775323074
100,90.0000005088682,0.0838908274466502,0.512138625014202,0.264806436110069,-0.334442775648415,0.171001414190933,2.29206296476255,0.315497366505047
101,90,0.0993077028997178,0.436052595045585,0.254427640030549,-0.253318666307987,0.171001414192669,2.37567365867465,0.177687228762604
102,90.0000002816169,0.062186764766487,0.412166760511009,0.244972512431308,-0.276008897225348,0.171001413912132,2.43900332525165,0.299646038218339
103,90,0.142389075514587,0.533753528131173,0.236142165244897,-0.326223701117872,0.171001413746182,2.50800554955799,0.40016172459582
104,90,0.053560658794975,0.510167160560352,0.22919388336718,-0.398414032621974,0.171001414223777,2.58956147483745,0.392278114011183
105,90.0000000285374,0.136708782268331,0.505925751915381,0.224573784789272,-0.315644598894141,0.171001414036363,2.68916498299295,0.291452650434211
106,90,0.0903053396031991,0.54979985544563,0.221279621665368,-0.409216308441944,0.171001414264881,2.76807613271648,0.175738682000536
107,90.0000000179327,0.112134905641061,0.495193328326181,0.217557430470582,-0.336502406437896,0.171001414223359,2.87038020982697,0.439259071925366
108,90,0.110187066101181,0.533031747841456,0.214412070628515,-0.37943402533474,0.17100141422298,2.95450581143644,0.400862542278523
109,90.0000000708303,0.171174518135984,0.561021995010192,0.212958733138732,-0.347890157984416,0.171001414248941,3.04936431777013,0.703244421036217
110,90,0.196167034107902,0.491635065564313,0.214916394344834,-0.251553051353213,0.171001414241636,3.13633685726623,0.603478205365357
111,90.0000000641993,0.204660299837544,0.577475523278645,0.220439310697041,-0.323377327033053,0.171001414288993,3.19922512010453,0.635694009808281
112,90.0000000098782,0.248577008499641,0.58012925811367,0.228293525147698,-0.274260166962306,0.171001442495976,3.2800694518628,0.51869879021279
113,90,0.518175323983738,0.44321606056275,0.2365459332466,0.1405037836637,0.171001413003889,3.34863449360337,1.60772056524992
114,90.0000000000167,0.522698618506838,0.475656314797071,0.250920063299591,0.126960954031854,0.171001412977504,3.31350854768745,1.44890236415497
115,90,0.509808511593908,0.502655178840959,0.274628191596298,0.110780111403981,0.171001412945267,3.28176830917949,1.47746728114603
116,90.0000000453314,0.527000906533912,0.424977707552781,0.304834403176564,0.235856189239922,0.171001412917773,3.25407328132849,1.40429545898856
117,90,0.981656589202215,0.474158331328081,0.337587992552051,0.674084837424165,0.171001413002019,3.19510923401851,2.96781174543746
118,90.0000000227811,1.01355012345549,0.478487418584072,0.379931239826015,0.743992531890163,0.171001412807269,3.02658802466247,2.93077052672813
119,90,1.03073367491703,0.533251809330857,0.436543318072632,0.763023770391472,0.171001413267329,2.84058989168993,2.92686935271962
120,90,1.03794280212598,0.494556013242225,0.502741046622124,0.875126283900572,0.171001551605309,2.64983394909206,2.96422256827202
121,90.0000000152199,0.984826700951393,0.605993521363257,0.572747352407165,0.780667225726473,0.170913306268827,2.43105237811692,3.07558008626411
122,90,1.01879262692051,0.636975619650902,0.642499412503118,0.85329271715861,0.171023702614118,2.2358855716853,3.10655213149522
123,90.0000000860755,1.04297224561618,0.572117832496331,0.709308916047707,1.00959338837713,0.170569940790426,2.02256239239565,3.0043162779711
124,90.0000009025445,0.985004135495425,0.630954640771376,0.770459531575913,0.953783897184644,0.170725129115318,1.77016404530136,3.03456724566793
125,90,0.765110178259765,0.564423011164364,0.824341578366818,0.853914573510848,0.171114171951371,1.5317180710052,2.53570747639842
126,90.0000034230791,0.839867026963434,0.607476389319773,0.86767159609683,0.928700963131872,0.171361270608619,1.31823942762749,2.54003893867987
127,90,0.815763994279557,0.588376116822885,0.899309242525467,0.955693826753926,0.171003293228213,1.08606418684452,2.36064523609945
128,90.0001816369905,0.828836970666954,0.615060438552687,0.913811767957613,0.956751101243136,0.17083719878886,0.847140730156042,2.45716823401505
129,90.0000000000298,0.540879424460557,0.704716426708275,0.939499385621258,0.606107538654101,0.16955484471944,0.607952954845258,1.59369043542296
130,90,0.524738280784493,0.688291129733262,0.892778784685036,0.56125283101616,0.167973104720108,0.456426070181732,1.42024388676423
131,90.0000000198851,0.529297544814642,0.66527516222176,1,0.697727097850143,0.166295284742739,0.316112862427693,1.46676695912371
132,90,0.488394604196347,0.672682773502773,0.915534840895643,0.566724351860628,0.164522319728589,0.141681087965157,1.4340084721672
133,90.0612797805238,0.260815126454552,0.881476801366065,0.782116515241349,-6.62273830837674e-17,0.161454840329837,-1.65568457709418e-17,0.871780073960035
134,90.1375562811903,0.278358812565576,0.860887611738428,0.737868803850943,-0.00475783058399687,0.160097835262089,7.35271655602691e-33,0.833160344827493
135,90.1370799834394,0.263477948166324,0.884949694635921,0.784550111993026,-0.000883834760969565,0.163962200284399,0.00118945764599922,0.777362994561069
136,90.0601474064722,0.26617512345568,0.887340716398191,0.789687128197741,0.00151357866250063,0.167007956592729,0.00141041633624161,1.01187650492973
137,90,0.248043259743457,1.27879181097369,0.628483954882959,-0.571059462229117,0.16879486588184,0.00103202167061645,0.521995168567571
138,90.0000008676787,0.216875744132987,1.3437159981707,0.6327606027402,-0.663312115836502,0.169232464538992,0.143796887227896,0.72340769863215
139,90,0.244374659793223,1.34830696805477,0.579632481951396,-0.693078664256636,0.168778837946482,0.309624916187021,0.545186264701008
140,90.0000000020742,0.182735448471885,1.34148303167682,0.540771679788137,-0.786754741426467,0.168778838009674,0.48289458225118,0.477266688001076
141,90,0.226191928777258,1.37658671239611,0.502019343006576,-0.81715427856283,0.168778837950559,0.679583267607797,0.703745790088724
142,90.0000000002143,0.202506532331539,1.35698641503413,0.467792294480472,-0.855466426197879,0.168778837975759,0.883871837248504,0.468231582575397
143,90,0.244491656956446,1.38363876272091,0.437553647572525,-0.870372296173086,0.168778837981147,1.09773844379797,0.467546387671967
144,90.0000019022258,0.165951910772967,1.43843812635675,0.410323408272147,-1.03094164533122,0.168778838019582,1.31533151784125,0.619056784524048
145,90,0.190012504162259,1.45081196557294,0.386819221990958,-1.04275907744134,0.168778838021614,1.57306692917405,0.676229094954074
146,90.0000025534713,0.222054684718085,1.46473602000459,0.368146026867962,-1.0433141463753,0.168778837956756,1.83375669853438,0.728563328662422
147,90.0000008427724,0.153495650012983,1.47884755332969,0.354515983148197,-1.13961475778129,0.168778837612779,2.09458523512821,0.493876664683967
148,90,0.241226611607357,1.46326532805878,0.343742139564689,-1.04707541450034,0.168778837613613,2.37948892457353,0.571578354355092
149,90.0000006805966,0.345310093129168,1.55410108719684,0.334551258829529,-1.04301857440041,0.168778839162264,2.64125777819862,0.877258648472393
150,90.0000000384915,0.288237499457493,1.64021458403641,0.328078614919963,-1.19267730463864,0.168778834979685,2.90201242179872,0.944403158347368
151,90.0000001020161,0.253149488436252,1.64649890632414,0.327909533080492,-1.23421873099875,0.168778846191347,3.20018174795838,0.790612049105151
152,90.0000002764373,0.337366743318423,1.5924293979029,0.327306410310791,-1.0965350606011,0.168778816327406,3.50873643070807,1.02967946685259
153,90.0000001505582,0.51285954464391,1.56543644518228,0.339980248121552,-0.881375341804898,0.16877868938808,3.78287019585834,1.58968257565915
154,90,0.522633292385631,1.64894223230717,0.330728954513732,-0.964358674796399,0.168778689388591,4.00321403130956,1.37751493497557
155,90.0000000152239,0.537087807722878,1.61985883490737,0.405444180153118,-0.846105284813291,0.16877843778192,4.24430370000866,1.59221663729543
156,90,0.511401333285538,1.61842339123226,0.27371647937838,-1.00208418696087,0.168778608392521,4.45583002121199,1.61065813186163
157,90,0.81868067081902,1.48963999649515,0.720007950743054,-0.119729981807433,0.168778606874358,4.7063510679522,2.31748591559761
158,90,0.764538138215104,1.54908849058211,-0,-0.953328960339293,0.168778607972285,4.73628356340406,2.33590301335654
159,90.0868558021177,0.770684546570068,1.5409935919983,0.837550867356142,-0.10153678604446,0.168778607972375,4.97461580348888,2.40928451243198
160,90,0.787626007058414,1.46461252091596,0.846138255136613,0,0.169151741279062,5,2.44283289784311
161,90.1354466356913,0.994788119062974,1.39341927215499,0.568289226571368,0,0.169658073479357,5,3.10947296316463
162,90.5383685166008,1.02635685326638,1.3907503608031,0.534570699632471,0,0.170177192095759,5,3.11636412403794
163,90.9064323021255,1.02627708320999,1.4439616167914,0.588369142825998,0,0.170684609244596,5,3.00521064372053
164,91.0622099779931,1.01942140383593,1.38937523804209,0.541095130908005,0,0.171141296701845,5,2.87222963185463
165,90.9764146660789,1.02763593750647,1.32988481913317,0.607789673866704,0.134047365906309,0.171493426333701,5,3.08215434727376
166,90.6472458197085,1.0339063392723,1.25026890886592,1,0.612144038906697,0.171493391499673,4.96648815852342,3.12315921101822
167,90.2263793964663,0.960954074143671,1.30211812599074,1,0.487342521247748,0.171493426905187,4.81345214879675,2.99787849407253
168,90.0116414842135,0.972384861785042,1.32113882167392,0.797225787524897,0.276978400695436,0.171493426940587,4.69161651848481,3.05971025377563
169,90,0.96205561691508,0.872220402103194,0.925294126631568,0.843635914573071,0.171493426870384,4.62237191831095,2.91751220886418
170,90.0000006259,0.969949739630214,0.878873825250819,1,0.919582491463045,0.171493422916349,4.41146293966769,3.14778758699161
171,90.0002106605838,1.04165927159846,0.930356379236164,1,0.939809468708204,0.171493423654091,4.18156731680192,3.07465918833853
172,90.0340612452446,1.03370040898381,0.939439214714892,1,0.922767770388057,0.171493423880857,3.94661494962487,2.95043628111192
173,90.0866813305397,0.747382773973317,0.73116143426033,1,0.844727914074308,0.171493425638678,3.71592300702786,2.19118252352356
174,90.1274225105722,0.717758696683306,0.715857502111862,1,0.830407770415033,0.171493424156411,3.50474102850928,1.95191451062105
175,90.1343750279355,0.72953032931105,0.748724383446597,1,0.809312522052281,0.171493423812172,3.29713908590552,2.02314534533494
176,90.1041071427141,0.697260131503433,0.717324511103841,1,0.808442193002798,0.171493427396794,3.09481095539245,2.15145974261188
177,90.0525706490412,0.546608793512953,0.570228068846275,1,0.804887294229906,0.171493430436773,2.89270040714175,1.48763530836781
178,90.0077855842054,0.53424354662358,0.564456800372968,1,0.798293319391595,0.171493426859017,2.69147858358428,1.50649582493184
179,89.99999976305,0.489611933029927,0.570123097478346,0.826842416838933,0.574837825265393,0.17149342712512,2.49190525373638,1.58496905373071
180,90.0185033460758,0.492079326559006,0.559911105347872,0.939049992894819,0.699724786958661,0.171493427147291,2.34819579742003,1.41194943710236
181,90,0.195964863419302,0.512331530194241,0.820547230876512,0.332687136954215,0.171493427147357,2.17326460068037,0.558535709682679
182,90.0000009824997,0.154379410119515,0.517960959347705,0.801414849094976,0.266339872727411,0.171493427139374,2.09009281644181,0.520628855682029
183,90,0.186910802572412,0.481984089756108,0.746213767191944,0.279647052858979,0.171493427149269,2.02350784825996,0.528057356723085
184,90.0000001448763,0.189989147206559,0.468231380206102,0.692050997620419,0.24231533747881,0.171493427142065,1.95359608504521,0.711850688951145
185,90.0000000637716,0.145204870885976,0.541321606464737,0.637375650857668,0.0697654881584651,0.171493427120441,1.89301725067551,0.244792410438251
186,90,0.127433842533292,0.4616409018306,0.584305835503041,0.0786053490165858,0.171493427189146,1.8755758786359,0.225815083422048
187,90.0000000000006,0.114173761380086,0.547473747409753,0.532019979747924,-0.0726857409505101,0.171405734668767,1.85592454138175,0.342574597397872
188,90,0.0764056687789836,0.470676540077205,0.482632677266165,-0.0829581206096371,0.171319926577581,1.87409597661938,0.392815285141643
189,90.0000000075764,0.0972017371309052,0.541637519595424,0.43844220355304,-0.17725040561732,0.171256826705841,1.89483550677179,0.277683739506863
190,90,0.079036817535454,0.516907766229406,0.399624505112794,-0.209455793710659,0.171209350129502,1.93914810817612,0.371295120486945
191,90.0000003429404,0.100436243890842,0.472452515119135,0.366217547632369,-0.176979375538276,0.17118065194235,1.99151205660378,0.332480780615817
192,90,0.0705932611639919,0.465112758702864,0.338057107141586,-0.227631974996916,0.17116958459963,2.03575690048835,0.353687430543869


==> figures/results230320_2.csv <==
time,T_e1,d_ed,d_er,u_eph,u_es,u_et,x_e,Q_d
1,99,0.122985683984258,0.476264804862691,0.297016365688763,-0.236105026046262,0.179842270856592,2.5,0.272884679935736
2,98.0710637093102,0.149530276813999,0.56065231563598,0.416075726187367,-0.174936167355349,0.179889854720736,2.55902625651157,0.316828569462999
3,96.6163668614817,0.118714590399878,0.520015668660446,0.469794545965797,-0.111454678583818,0.179948146289047,2.6027602983504,0.428093775323074
4,94.5885327412092,0.0838908274466502,0.512138625014202,0.497763525555454,-0.110431713507223,0.179947441495125,2.63062396799636,0.315497366505047
5,92.3067106066396,0.0993077028997178,0.436052595045585,0.511762616618805,-0.00503370219408511,0.180051426667033,2.65823189637316,0.177687228762604
6,90.112249109732,0.062186764766487,0.412166760511009,0.514250066916992,-0.0157750975934726,0.180045168765942,2.65949032192168,0.299646038218339
7,88.2556846066676,0.142389075514587,0.533753528131173,0.503668791513669,-0.0676926484770512,0.179996987374133,2.66343409632005,0.40016172459582
8,86.8726632112385,0.053560658794975,0.510167160560352,0.479345618069071,-0.157169700885413,0.179908817189107,2.68035725843932,0.392278114011183
9,85.9937541272077,0.136708782268331,0.505925751915381,0.445352760661321,-0.103826544707542,0.179962335721813,2.71964968366067,0.291452650434211
10,85.5686847806601,0.0903053396031991,0.54979985544563,0.415139683022079,-0.224197004513652,0.179842171693299,2.74560631983755,0.175738682000536
11,85.5,0.112134905641061,0.495193328326181,0.40236971603669,-0.160595080951738,0.179906374303309,2.80165557096597,0.439259071925366
12,85.6820818669403,0.110187066101181,0.533031747841456,0.401162673981524,-0.201548140479862,0.17986613272111,2.8418043412039,0.400862542278523
13,86.0298478676861,0.171174518135984,0.561021995010192,0.403364855783159,-0.166384270437366,0.179901649346317,2.89219137632387,0.703244421036217
14,86.4820492058667,0.196167034107902,0.491635065564313,0.406009984747336,-0.0694568404590536,0.179998793749979,2.93378744393321,0.603478205365357
15,86.9927288170995,0.204660299837544,0.577475523278645,0.408295020734718,-0.144444134110929,0.179923931404546,2.95115165404797,0.635694009808281
16,87.5243075084355,0.248577008499641,0.58012925811367,0.40854160273182,-0.102976220729146,0.179965573846937,2.9872626875757,0.51869879021279
17,88.045244132046,0.518175323983738,0.44321606056275,0.405976628010827,0.300566618911386,0.180369272520431,3.01300674275799,1.60772056524992
18,88.5299995344664,0.522698618506838,0.475656314797071,0.402934888869463,0.269638758222222,0.180338434302984,2.93786508803014,1.44890236415497
19,88.9590839947563,0.509808511593908,0.502655178840959,0.398686368790934,0.225545257295814,0.180294444248068,2.87045539847459,1.47746728114603
20,89.3156671686614,0.527000906533912,0.424977707552781,0.393066523649929,0.314706040885794,0.180383681745266,2.81406908415063,1.40429545898856
21,89.5823183126818,0.981656589202215,0.474158331328081,0.387170782115302,0.713886599473782,0.180782426343418,2.73539257392919,2.96781174543746
22,89.7431584847669,1.01355012345549,0.478487418584072,0.385121131636052,0.739375311602453,0.180808524905015,2.55692092406074,2.93077052672813
23,89.7872652854965,1.03073367491703,0.533251809330857,0.38884535919743,0.705552457050112,0.180774767733486,2.37207709616013,2.92686935271962
24,89.7064309423406,1.03794280212598,0.494556013242225,0.400750351870844,0.763304560001672,0.180832580752929,2.1956889818976,2.96422256827202
25,89.493142451543,0.984826700951393,0.605993521363257,0.424729272907607,0.622824801235218,0.180737651260523,2.00486284189718,3.07558008626411
26,89.1460205800667,1.01879262692051,0.636975619650902,0.465380413899445,0.666195804625555,0.1810016165435,1.84915664158838,3.10655213149522
27,88.6782459513313,1.04297224561618,0.572117832496331,0.519507481091022,0.809062968824262,0.181298925386611,1.68260769043199,3.0043162779711
28,88.1217264955059,0.985004135495425,0.630954640771376,0.585899761852961,0.758568726844334,0.181380529732679,1.48034194822592,3.03456724566793
29,87.5228059552719,0.765110178259765,0.564423011164364,0.659865975632211,0.679047474445616,0.181505668281999,1.29069976651484,2.53570747639842
30,86.9355804281903,0.839867026963434,0.607476389319773,0.732590413293322,0.783661247628179,0.181319803308764,1.12093789790344,2.54003893867987
31,86.41286966662,0.815763994279557,0.588376116822885,0.795760035700532,0.842240030272412,0.180907882884779,0.925022585996391,2.36064523609945
32,85.9968964579626,0.828836970666954,0.615060438552687,0.841476164555659,0.874885003854413,0.180367692815513,0.714462578428288,2.45716823401505
33,85.7114213975548,0.540879424460557,0.704716426708275,0.861393565807891,0.517411206377331,0.180145357182829,0.495741327464685,1.59369043542296
34,85.5552914737531,0.524738280784493,0.688291129733262,0.854320279793537,0.510523529922337,0.180243900922426,0.366388525870352,1.42024388676423
35,85.5,0.529297544814642,0.66527516222176,0.830182196719758,0.514755671842155,0.179448907470486,0.238757643389768,1.46676695912371
36,85.5,0.488394604196347,0.672682773502773,0.802850765608647,0.440274901716916,0.178287694586752,0.110068725429229,1.4340084721672
37,85.5126916700967,0.260815126454552,0.881476801366065,0.78907629784339,-4.65661287307739e-16,0.168414622931862,-4.96705373128255e-17,0.871780073960035
38,85.5161814675319,0.278358812565576,0.860887611738428,0.751957460232244,2.3283064365387e-16,0.169428661059393,6.67447845141093e-17,0.833160344827493
39,85.5107206663235,0.263477948166324,0.884949694635921,0.736382318581019,-0.0469057930345384,0.1618163663631,8.53712360064189e-18,0.777362994561069
40,85.5008856543604,0.26617512345568,0.887340716398191,0.681889036933668,-0.104671651591716,0.165395095582873,0.0117264482586346,1.01187650492973
41,85.5,0.248043259743457,1.27879181097369,0.63625154509414,-0.561281723185987,0.166784717049891,0.0378943611565636,0.521995168567571
42,85.502802240987,0.216875744132987,1.3437159981707,0.596089629891717,-0.697958766426575,0.167208142280581,0.17821479195306,0.72340769863215
43,85.5026656771528,0.244374659793223,1.34830696805477,0.563779968925638,-0.707327779826744,0.167175440490754,0.352704483559704,0.545186264701008
44,85.5,0.182735448471885,1.34148303167682,0.550575452625595,-0.775146833220867,0.166974702641545,0.52953642851639,0.477266688001076
45,85.5058145360244,0.226191928777258,1.37658671239611,0.548853347652735,-0.76853536738383,0.166993931417717,0.723323136821607,0.703745790088724
46,85.5447857040805,0.202506532331539,1.35698641503413,0.551359393440565,-0.770220212968929,0.167099723706901,0.915456978667564,0.468231582575397
47,85.646149737186,0.244491656956446,1.38363876272091,0.555498310422056,-0.750817481061065,0.167168685718658,1.1080120319098,0.467546387671967
48,85.831696582225,0.165951910772967,1.43843812635675,0.56063516265618,-0.878927146811256,0.167076093883658,1.29571640217506,0.619056784524048
49,86.1110428666139,0.190012504162259,1.45081196557294,0.565578591555885,-0.862333956703253,0.167113086848459,1.51544818887788,0.676229094954074
50,86.4828579275794,0.222054684718085,1.46473602000459,0.570513177726057,-0.839312323950296,0.167144166389843,1.73103167805369,0.728563328662422
51,86.9368529927074,0.153495650012983,1.47884755332969,0.575659383762103,-0.91677538663056,0.167082867075952,1.94085975904126,0.493876664683967
52,87.4564655910615,0.241226611607357,1.46326532805878,0.580337087343317,-0.808916670618131,0.167215041510028,2.1700536056989,0.571578354355092
53,88.0222534865936,0.345310093129168,1.55410108719684,0.585384598847161,-0.790655077766658,0.167248682546148,2.37228277335344,0.877258648472393
54,88.6159118357519,0.288237499457493,1.64021458403641,0.590996043903512,-0.92810680605948,0.167125765384075,2.5699465427951,0.944403158347368
55,89.2232138486782,0.253149488436252,1.64649890632414,0.596194402336783,-0.964251663045655,0.167096647494546,2.80197324430997,0.790612049105151
56,89.8329644552017,0.337366743318423,1.5924293979029,0.60059125984936,-0.821717384548595,0.167245989813473,3.04303616007138,1.02967946685259
57,90.4346850152013,0.51285954464391,1.56543644518228,0.604815624298466,-0.615222018721926,0.167460742482022,3.24846550620853,1.58968257565915
58,91.0187715353803,0.522633292385631,1.64894223230717,0.609932333880771,-0.683773899716345,0.167397293675575,3.40227101088901,1.37751493497557
59,91.5768502300472,0.537087807722878,1.61985883490737,0.614853956252543,-0.635367007106698,0.167449936174691,3.5732144858181,1.59221663729543
60,92.0998945084774,0.511401333285538,1.61842339123226,0.619531308402621,-0.654924443494953,0.167433693950848,3.73205623759478,1.61065813186163
61,92.5774158962039,0.81868067081902,1.48963999649515,0.622895702627878,-0.215939571482001,0.167875948433751,3.89578734846851,2.31748591559761
62,92.998874676149,0.764538138215104,1.54908849058211,0.627610714322063,-0.324709731485055,0.167770093440114,3.94977224133901,2.33590301335654
63,93.3546608423236,0.770684546570068,1.5409935919983,0.631922574383037,-0.306177604067219,0.167791133022028,4.03094967421028,2.40928451243198
64,93.6355824066558,0.787626007058414,1.46461252091596,0.635354421656068,-0.209522055869879,0.167889963668397,4.10749407522708,2.44283289784311
65,93.8310374718116,0.994788119062974,1.39341927215499,0.637768493815697,0.0709648271650663,0.168172513558619,4.15987458919455,3.10947296316463
66,93.9303286098143,1.02635685326638,1.3907503608031,0.640514689009544,0.107909904062023,0.168211277410809,4.14213338240329,3.11636412403794
67,93.9250104722168,1.02627708320999,1.4439616167914,0.643257363729468,0.0574105215387484,0.168162308585096,4.11515590638778,3.00521064372053
68,93.8087969443826,1.01942140383593,1.38937523804209,0.64536382430421,0.107195232572599,0.168214757558029,4.10080327600309,2.87222963185463
69,93.5767203723688,1.02763593750647,1.32988481913317,0.64719544339472,0.17666292676693,0.168283635001095,4.07400446785994,3.08215434727376
70,93.2271670597067,1.0339063392723,1.25026890886592,0.649370786496089,0.264635337470912,0.168372879431854,4.02983873616821,3.12315921101822
71,92.7651277128971,0.960954074143671,1.30211812599074,0.652974735507014,0.143554244006395,0.168256439653552,3.96367990180048,2.99787849407253
72,92.2027744629328,0.972384861785042,1.32113882167392,0.657544824829639,0.140529937358441,0.168260927582322,3.92779134079888,3.05971025377563
73,91.5576891096793,0.96205561691508,0.872220402103194,0.663279328264562,0.584400918520538,0.16871362455591,3.89265885645927,2.91751220886418
74,90.8505421566757,0.969949739630214,0.878873825250819,0.673791147628447,0.596128374051624,0.168738687956218,3.74655862682914,3.14778758699161
75,90.1040099907438,1.04165927159846,0.930356379236164,0.689096455863643,0.631611826615897,0.16878752161004,3.59752653331623,3.07465918833853
76,89.3434308199451,1.03370040898381,0.939439214714892,0.709544654497466,0.634999875806343,0.168805972960037,3.43962357666226,2.95043628111192
77,88.5947779196575,0.747382773973317,0.73116143426033,0.73477548491453,0.582227503565581,0.168769321061947,3.28087360771067,2.19118252352356
78,87.8824043575378,0.717758696683306,0.715857502111862,0.762976248435433,0.596081156838232,0.168796286168645,3.13531673181928,1.95191451062105
79,87.2289782446184,0.72953032931105,0.748724383446597,0.791395974095416,0.603384409046645,0.168817510913231,2.98629644260972,2.02314534533494
80,86.6579352434309,0.697260131503433,0.717324511103841,0.815465519426366,0.626544248635703,0.168856891190255,2.83545034034806,2.15145974261188
81,86.1934023847539,0.546608793512953,0.570228068846275,0.829340587563394,0.636840743027336,0.168880569202737,2.67881427818913,1.48763530836781
82,85.8531312973903,0.53424354662358,0.564456800372968,0.827070132428682,0.627972455664337,0.168884423014957,2.5196040924323,1.50649582493184
83,85.6388685154303,0.489611933029927,0.570123097478346,0.805698814094181,0.55635305322766,0.168834596418102,2.36261097851621,1.58496905373071
84,85.5326576213119,0.492079326559006,0.559911105347872,0.769637489115041,0.53296440761112,0.168841302712641,2.2235227152093,1.41194943710236
85,85.4999999999994,0.195964863419302,0.512331530194241,0.733825708323225,0.248875640096719,0.168583401451567,2.09028161330652,0.558535709682679
86,85.5,0.154379410119515,0.517960959347705,0.707551703132172,0.175438368188313,0.168531785715669,2.02806270328234,0.520628855682029
87,85.5030377146527,0.186910802572412,0.481984089756108,0.676681685531043,0.213021856432685,0.168586541914746,1.98420311123526,0.528057356723085
88,85.5016731849949,0.189989147206559,0.468231380206102,0.633668598786309,0.186848921501837,0.168577444283277,1.93094764712709,0.711850688951145
89,85.5,0.145204870885976,0.541321606464737,0.58574419067481,0.021191121603983,0.168436333492066,1.88423541675163,0.244792410438251
90,85.5,0.127433842533292,0.4616409018306,0.54139205316604,0.0386222214297622,0.168562772438971,1.87893763635064,0.225815083422048
91,85.5000919322962,0.114173761380086,0.547473747409753,0.49645922062978,-0.105504832386735,0.168664066986232,1.86928208099319,0.342574597397872
92,85.5000012411926,0.0764056687789836,0.470676540077205,0.452065287742027,-0.111070556320355,0.168864972764117,1.89565828908988,0.392815285141643
93,85.5,0.0972017371309052,0.541637519595424,0.413505515651061,-0.199866284261597,0.168936017448141,1.92342592816997,0.277683739506863
94,85.5000152592966,0.079036817535454,0.516907766229406,0.377330975990723,-0.229600070618379,0.169060097915148,1.97339249923537,0.371295120486945
95,85.5003307636703,0.100436243890842,0.472452515119135,0.345656513530183,-0.195505156991715,0.169145399293606,2.03079251688996,0.332480780615817
96,85.5,0.0705932611639919,0.465112758702864,0.329413279196568,-0.234244833113067,0.169138614770763,2.07966880613789,0.353687430543869
97,85.5,0.122985683984258,0.476264804862691,0.32546467117079,-0.196977604226189,0.169163154518547,2.13823001441616,0.272884679935736
98,85.5102493114354,0.149530276813999,0.56065231563598,0.326977995110531,-0.253227880333816,0.169083836622367,2.1874744154727,0.316828569462999
99,85.5470856338044,0.118714590399878,0.520015668660446,0.330308335781867,-0.240080458347069,0.169087715868368,2.25078138555616,0.428093775323074
100,85.625558223019,0.0838908274466502,0.512138625014202,0.334430687913313,-0.262879606899255,0.169062497245016,2.31080150014293,0.315497366505047
101,85.7541725036829,0.0993077028997178,0.436052595045585,0.338631337503553,-0.167268962967985,0.16915540832567,2.37652140186774,0.177687228762604
102,85.9335234286243,0.062186764766487,0.412166760511009,0.343464909478487,-0.175667332637842,0.169152246371806,2.41833864260974,0.299646038218339
103,86.1583315173031,0.142389075514587,0.533753528131173,0.348759853294591,-0.211725602692384,0.169121003370388,2.4622554757692,0.40016172459582
104,86.4214735153245,0.053560658794975,0.510167160560352,0.354290826918289,-0.271378430402896,0.169062755555809,2.51518687644229,0.392278114011183
105,86.7159800935479,0.136708782268331,0.505925751915381,0.359584489654188,-0.178787737467509,0.169155257474647,2.58303148404302,0.291452650434211
106,87.0347564157859,0.0903053396031991,0.54979985544563,0.365358249200803,-0.263207176774454,0.169070910132826,2.62772841840989,0.175738682000536
107,87.3704938544272,0.112134905641061,0.495193328326181,0.370706141140746,-0.181505563952111,0.169153282407738,2.69353021260351,0.439259071925366
108,87.7172120662594,0.110187066101181,0.533031747841456,0.376044528377032,-0.215919821576114,0.169119668212872,2.73890660359153,0.400862542278523
109,88.0711965091981,0.171174518135984,0.561021995010192,0.380651077339373,-0.178353962057102,0.169157562522267,2.79288655898556,0.703244421036217
110,88.4301072075076,0.196167034107902,0.491635065564313,0.384268164578999,-0.0804555423820571,0.169255675504645,2.83747504949984,0.603478205365357
111,88.7907391434034,0.204660299837544,0.577475523278645,0.387070013611928,-0.154926503363643,0.169181293534471,2.85758893509535,0.635694009808281
112,89.1472095120468,0.248577008499641,0.58012925811367,0.387708738506,-0.113066834678793,0.169223323570763,2.89632056093626,0.51869879021279
113,89.4910556868641,0.518175323983738,0.44321606056275,0.385484782822206,0.290816685457673,0.169627360785522,2.92458726960596,1.60772056524992
114,89.8123494479801,0.522698618506838,0.475656314797071,0.382688131280338,0.26013368780396,0.169596747186145,2.85188309824154,1.44890236415497
115,90.100655726521,0.509808511593908,0.502655178840959,0.378474878229315,0.216075438057301,0.169552772924963,2.78684967629055,1.47746728114603
116,90.3427095253514,0.527000906533912,0.424977707552781,0.372519401218169,0.304900924389758,0.169641675809537,2.73283081677623,1.40429545898856
117,90.5203808257528,0.981656589202215,0.474158331328081,0.365725928803661,0.703184160469944,0.17004002620785,2.65660558567879,2.96781174543746
118,90.6140709901077,1.01355012345549,0.478487418584072,0.362019755265472,0.727018538796315,0.170063921340574,2.4808095455613,2.93077052672813
119,90.6072452996773,1.03073367491703,0.533251809330857,0.363163312995455,0.690617601975347,0.170027576606279,2.29905491086222,2.92686935271962
120,90.485126579541,1.03794280212598,0.494556013242225,0.371483306513852,0.744788296437103,0.170081798960507,2.12640051036839,2.96422256827202
121,90.2334115954764,0.984826700951393,0.605993521363257,0.390995373708968,0.59984251595335,0.169986037343754,1.94020343625911,3.07558008626411
122,89.8443064618446,1.01879262692051,0.636975619650902,0.427869089118454,0.639282883474559,0.170403212913502,1.79024280727077,3.10655213149522
123,89.3257791009019,1.04297224561618,0.572117832496331,0.478491655624443,0.778556423559516,0.170789645184777,1.63042208640213,3.0043162779711
124,88.7068427064767,0.985004135495425,0.630954640771376,0.542032979271171,0.725161636907819,0.170920837087401,1.43578298051226,3.03456724566793
125,88.0331151997037,0.765110178259765,0.564423011164364,0.615846914166396,0.645747267028798,0.170786814232998,1.2544925712853,2.53570747639842
126,87.3602180607432,0.839867026963434,0.607476389319773,0.691479839201265,0.753459276105581,0.170411200739345,1.0930557545281,2.54003893867987
127,86.7455610229825,0.815763994279557,0.588376116822885,0.757575999790011,0.814400924535868,0.170562952710814,0.904690935501706,2.36064523609945
128,86.238058402695,0.828836970666954,0.615060438552687,0.807356633972004,0.850443176511145,0.170689989575005,0.701090704367739,2.45716823401505
129,85.8675166925352,0.540879424460557,0.704716426708275,0.836354207571931,0.502241662224185,0.170275543100028,0.488479910239953,1.59369043542296
130,85.6385873532565,0.524738280784493,0.688291129733262,0.83895778841846,0.505836411436699,0.16956852803287,0.362919494683907,1.42024388676423
131,85.5299453233209,0.529297544814642,0.66527516222176,0.815777608925637,0.511036958645761,0.168763032872742,0.236460391824732,1.46676695912371
132,85.5,0.488394604196347,0.672682773502773,0.786669778504779,0.434804608653166,0.1675770005452,0.108701152163291,1.4340084721672
133,85.5011678695664,0.260815126454552,0.881476801366065,0.777510249464996,-0.00166952270317473,0.15851809725665,-4.96705373128255e-17,0.871780073960035
134,85.5034183324173,0.278358812565576,0.860887611738428,0.743702660350467,0.0016695227031745,0.15950433847444,0.000417380675793634,0.833160344827493
135,85.5033592051768,0.263477948166324,0.884949694635921,0.716560731089764,-0.0660531032759668,0.161142087896106,8.53712360064189e-18,0.777362994561069
136,85.5006440992793,0.26617512345568,0.887340716398191,0.673117940806862,-0.112775950721309,0.164728298585658,0.0165132758189917,1.01187650492973
137,85.5,0.248043259743457,1.27879181097369,0.631293575774004,-0.565582727929055,0.166127752472825,0.044707263499319,0.521995168567571
138,85.5005043494178,0.216875744132987,1.3437159981707,0.592306488083079,-0.70109312835058,0.166559362391717,0.186102945481583,0.72340769863215
139,85.5000000000036,0.244374659793223,1.34830696805477,0.56191660118935,-0.708551989889372,0.166536282817117,0.361376227569228,0.545186264701008
140,85.5,0.182735448471885,1.34148303167682,0.549775211838554,-0.775304376212246,0.166332004845869,0.538514225041571,0.477266688001076
141,85.5114768221844,0.226191928777258,1.37658671239611,0.548430737930511,-0.768316102224618,0.166352056536281,0.732340319094632,0.703745790088724
142,85.5582263630302,0.202506532331539,1.35698641503413,0.551064870406565,-0.769873740222058,0.166458727926031,0.924419344650787,0.468231582575397
143,85.6680951498054,0.244491656956446,1.38363876272091,0.555241101163215,-0.750433764679791,0.166527760078542,1.1168877797063,0.467546387671967
144,85.8615665492724,0.165951910772967,1.43843812635675,0.560382176162456,-0.878539240608115,0.16643520118679,1.30449622087625,0.619056784524048
145,86.1473704885887,0.190012504162259,1.45081196557294,0.565317699743887,-0.861954033262321,0.166472271595528,1.52413103102828,0.676229094954074
146,86.523767706585,0.222054684718085,1.46473602000459,0.57023972073848,-0.838945307223855,0.166503692675831,1.73961953934386,0.728563328662422
147,86.9804496151051,0.153495650012983,1.47884755332969,0.57537173871267,-0.916422417234222,0.166442252630182,1.94935586614982,0.493876664683967
148,87.5010880371819,0.241226611607357,1.46326532805878,0.580034482121487,-0.808578681231455,0.166574446901522,2.17846147045838,0.571578354355092
149,88.0666032770041,0.345310093129168,1.55410108719684,0.585066799423576,-0.790331796574589,0.166607601930493,2.38060614076624,0.877258648472393
150,88.6590848988844,0.288237499457493,1.64021458403641,0.590662637039168,-0.927799163640416,0.166484716100667,2.57818908990989,0.944403158347368
151,89.2646690651751,0.253149488436252,1.64649890632414,0.595845156087505,-0.963959881072293,0.166455619271906,2.81013888081999,0.790612049105151
152,89.8724573857158,0.337366743318423,1.5924293979029,0.600226104301183,-0.821441457583517,0.166604907300219,3.05112885108806,1.02967946685259
153,90.4721888199542,0.51285954464391,1.56543644518228,0.604434636360429,-0.614961897828169,0.166819633650228,3.25648921548394,1.58968257565915
154,91.0543999945389,0.522633292385631,1.64894223230717,0.609535791306039,-0.683529311971632,0.16675616335613,3.41022968994099,1.37751493497557
155,91.6107916617115,0.537087807722878,1.61985883490737,0.614442465712255,-0.635137360789096,0.166808799316864,3.58111201793389,1.59221663729543
156,92.1323607230409,0.511401333285538,1.61842339123226,0.61910574644778,-0.654708846215905,0.166792534716959,3.73989635813117,1.61065813186163
157,92.6086069878029,0.81868067081902,1.48963999649515,0.622457273911431,-0.215736834077392,0.167234782300135,3.90357356968514,2.31748591559761
158,93.0289581950166,0.764538138215104,1.54908849058211,0.627160908344712,-0.324518357692324,0.167128913670032,3.95750777820449,2.33590301335654
159,93.3837627250795,0.770684546570068,1.5409935919983,0.631463034934109,-0.305995953979352,0.167149943485233,4.03863736762757,2.40928451243198
160,93.6637865418382,0.787626007058414,1.46461252091596,0.63488673075928,-0.209348549432684,0.167248766334415,4.11513635612241,2.44283289784311
161,93.8583907760482,0.994788119062974,1.39341927215499,0.637293856157812,0.0711313910943996,0.167531311971401,4.16747349348058,3.10947296316463
162,93.956848826593,1.02635685326638,1.3907503608031,0.640033515032984,0.108069974923009,0.167570032573261,4.14969064570698,3.11636412403794
163,93.9506944176268,1.02627708320999,1.4439616167914,0.642768975625999,0.0575633293520345,0.167521112692568,4.12267315197623,3.00521064372053
164,93.8336275437551,1.01942140383593,1.38937523804209,0.644864046138896,0.107338224286845,0.167571987645889,4.10828231963822,2.87222963185463
165,93.6006710747844,1.02763593750647,1.32988481913317,0.646680290531156,0.176788998274957,0.167642410629507,4.08144776356651,3.08215434727376
166,93.2502027708114,1.0339063392723,1.25026890886592,0.648831757793912,0.264737574906608,0.167731613293676,4.03725051399777,3.12315921101822
167,92.7872037542848,0.960954074143671,1.30211812599074,0.652400569229753,0.143621350685909,0.167615166696776,3.97106612027112,2.99787849407253
168,92.2238321645656,0.972384861785042,1.32113882167392,0.656921711701842,0.140548148616025,0.16761960319694,3.93516078259964,3.05971025377563
169,91.5776492063981,0.96205561691508,0.872220402103194,0.662592072416891,0.584355052152051,0.168072235076728,3.90002374544564,2.91751220886418
170,90.8692976305061,0.969949739630214,0.878873825250819,0.67302525706892,0.596003870988726,0.16809730045959,3.75393498240762,3.14778758699161
171,90.1214203678114,1.04165927159846,0.930356379236164,0.688241576359437,0.631398412903452,0.16814605581828,3.60493401466044,3.07465918833853
172,89.3593204608282,1.03370040898381,0.939439214714892,0.708599264872511,0.634696095239184,0.168164363902241,3.44708441143458,2.95043628111192
173,88.6089414286154,0.747382773973317,0.73116143426033,0.733752801293643,0.581846505952284,0.168127635054345,3.28841038762478,2.19118252352356
174,87.8946225586711,0.717758696683306,0.715857502111862,0.761910648205249,0.595657275733697,0.168154567042995,3.14294876113671,1.95191451062105
175,87.2390480309705,0.72953032931105,0.748724383446597,0.790347850841071,0.602978052839061,0.168175743866462,2.99403444220329,2.02314534533494
176,86.6657153649458,0.697260131503433,0.717324511103841,0.814520228339744,0.626240611555427,0.168215237183908,2.84328992899352,2.15145974261188
177,86.1988735985866,0.546608793512953,0.570228068846275,0.828593604678545,0.636735215376759,0.168239113968459,2.68672977610466,1.48763530836781
178,85.8564612738264,0.53424354662358,0.564456800372968,0.826586783869607,0.628130298742416,0.168243231377803,2.52754597226048,1.50649582493184
179,85.6404569930248,0.489611933029927,0.570123097478346,0.805441498513847,0.556736217146126,0.168194116919305,2.37051339757487,1.58496905373071
180,85.5331153364455,0.492079326559006,0.559911105347872,0.769394490631596,0.533361873052203,0.168200838761376,2.23132934328834,1.41194943710236
181,85.5000000000009,0.195964863419302,0.512331530194241,0.733349634684195,0.249040261319374,0.167942706589882,2.09798887502529,0.558535709682679
182,85.5,0.154379410119515,0.517960959347705,0.70707040426919,0.17559776851225,0.167891086528751,2.03572880969545,0.520628855682029
183,85.5031108058517,0.186910802572412,0.481984089756108,0.676384080809887,0.213364765511951,0.167946028114238,1.99182936756738,0.528057356723085
184,85.5017214498875,0.189989147206559,0.468231380206102,0.63349300324956,0.187313724145658,0.167937046105107,1.9384881761894,0.711850688951145
185,85.5000000000002,0.145204870885976,0.541321606464737,0.585515534544457,0.0216029184663859,0.16779588049931,1.89165974515298,0.244792410438251
186,85.5,0.127433842533292,0.4616409018306,0.541203663752177,0.0390747632518904,0.167921841202996,1.88625901553638,0.225815083422048
187,85.5000964691206,0.114173761380086,0.547473747409753,0.496336549754463,-0.104986650165499,0.168023213890296,1.87649032472341,0.342574597397872
188,85.5000012586177,0.0764056687789836,0.470676540077205,0.451929549214646,-0.110580427669068,0.168239105585493,1.90273698726479,0.392815285141643
189,85.5,0.0972017371309052,0.541637519595424,0.413464499824043,-0.19928632249793,0.168315039857454,1.93038209418205,0.277683739506863
190,85.5000177359987,0.079036817535454,0.516907766229406,0.377190175480101,-0.229119805918676,0.168439032704825,1.98020367480654,0.371295120486945
191,85.5003537537786,0.100436243890842,0.472452515119135,0.345560539099935,-0.194980110903446,0.168524378775087,2.03748362628621,0.332480780615817
192,85.5,0.0705932611639919,0.465112758702864,0.32962529031141,-0.233412120445401,0.168517913217939,2.08622865401207,0.353687430543869

